A Polarisation Survey of Bright Extragalactic AT20G Sources

We present polarisation data for 180 extragalactic sources extracted from the Australia Telescope 20 GHz (AT20G) survey catalog, and observed with the Australia Telescope Compact Array during a dedicated, high sensitivity run. For the sake of completeness we extracted the polarisation information for 7 extended sources from the 9-yr WMAP coadded maps at 23 GHz. The full sample of 187 sources constitutes a 99% complete sample of extragalactic sources brighter than S(20 GHz)=500mJy at the selection epoch with declination <-30 deg. The sample has a 91.4% detection rate in polarisation at 20GHz (94% if considering the sub-sample of point like sources). We have measurements also at 4.8 and 8.6 GHz within 1 month of the 20GHz observations for 172 sources to reconstruct the spectral properties of the sample in total intensity and in polarisation: 143 of them have a polarisation detection at all three frequencies. We find that there is no statistically significant evidence of a relationship either between the fraction of polarisation and frequency or between the fraction of polarisation and the total intensity flux density. This indicates that Faraday depolarisation is not very important above 4.8 GHz and that the magnetic field is not substantially more ordered in the regions dominating the emission at higher frequencies (up to 20 GHz). We estimate the distribution of the polarisation fraction and the polarised flux density source counts at 20GHz.

==> AT20G_polarisationsample.txt <==
#
# AT20G Polarization sample - Massardi et al. 2013
#
# Columns are:
# (1) AT20G name;
# (2-3) 18GHz scalar average flux density and its error in mJy (see the text for details);
# (4-8) polarised flux density (P) and its error, fractional polarisation (m) and its error, and polarisation angle (PA) at 18GHz; 
# (9-15) total intensity flux density and its error, polarised flux density and its error, fractional polarisation and its error and polarisation angle at 8.6GHz; 
# (16-22) total intensity flux density and its error, polarised flux densities and its error, polarisation degree and its error and polarisation angle at 4.8GHz; 
# (23) ratio between the visibilities amplitude averaged over the long baselines and the short ones in the AT20G catalogue (Chhetri et al. 2013); 
# (24) flags: 
#    `s' for sources with low declination observed during the AT20G 20GHz run (i.e. the highest frequency is 20 GHz instead of 18 GHz),
#    `f' for sources with data at 20 GHz observed in March 2006 because of the poor quality of their data in the 2006 October runs, 
#    `b' for very extended sources included in the Burke-Spolaor et al. (2009) sample, 
#    `w' for extended sources which have had flux densities (or their upper limits) extracted from the WMAP 23 GHz 9-yr coadded maps (i.e. the highest frequency is 23 GHz instead of 18 GHz), 
#    `c' for sources candidate to be suitable polarisation calibrators at mm and submm wavelengths.
#
#  All the flux densities are in mJy, the fractional polarisation in per cent and the polarisation angles in degrees.
#
# name	S(18 GHz) errS(18 GHz) P(18 GHz) err_P(18 GHz) m(18 GHz) errm(18 GHz) PA(18 GHz)  S(8.6 GHz) errS(8.6 GHz) P(8.6 GHz) err_P(8.6 GHz) m(8.6 GHz) errm(8.6 GHz) PA(8.6 GHz) S(4.8 GHz) errS(4.8 GHz)  P(4.8 GHz) err_P(4.8 GHz) m(4.8 GHz) errm(4.8 GHz) PA(4.8 GHz) 6km_Vis Flags\\
 AT20GJ000435-473619   798.4      16.0      7.09    0.4      0.89   0.06    -78.70     929.0       0.7     17.60    0.8      1.90   0.01    -51.50     865.0       0.6     15.70    0.7      1.82   0.01    -37.04  0.98  ...
 AT20GJ001035-302748   595.8      11.9     31.16    1.3      5.23   0.24    -46.66     676.0       0.7     25.40    0.9      3.75   0.01    -38.97     582.0       0.6      6.40    0.6      1.10   0.01    -52.22  0.96  c..
 AT20GJ001259-395426  1030.0      20.6     33.67    0.9      3.27   0.11    -86.42    1622.0       0.8     24.70    0.8      1.52   0.01    -85.56    1651.0       0.6     20.60    0.6      1.25   0.01    -88.13  0.96  ...
 AT20GJ002616-351249  1136.0      22.8      1.65    0.4      0.15   0.04    -54.21     382.0       0.8     <2.40    ...      ...    ...       ...      133.0       0.7     <2.09    ...      ...    ...       ...   0.98  ...
 AT20GJ004959-573827  1859.0      37.2     71.41    1.6      3.84   0.11     35.39    2460.0       0.8     67.10    0.9      2.73   0.01      9.14    2237.0       0.7     67.00    0.7      2.99   0.01      5.78  0.97  c..
 AT20GJ005109-422632   683.7      13.7     11.11    0.5      1.62   0.08     -2.21     950.0       0.7     10.00    0.7      1.31   0.07      8.64    1060.0       0.6     20.00    0.6      1.46   0.06     10.43  ...   ...
 AT20GJ005846-565911   785.1      15.7     12.60    0.6      1.60   0.09    -23.19     709.0       0.6     16.70    0.6      2.36   0.01    -72.10     573.0       0.6     <1.80    ...      ...    ...       ...   0.99  ...
 AT20GJ010645-403419  3785.0      75.7     78.84    2.9      2.08   0.09     -8.26    3680.0       1.5     60.00    1.5      1.70   0.04     46.43    2410.0       0.7     30.00    0.7      1.32   0.03    -62.00  ...   ...
 AT20GJ010915-604948   375.0       7.5     15.73    0.6      4.20   0.18    -14.55     516.0       0.7      7.40    0.7      1.44   0.01    -49.53     533.0       0.6      9.10    0.6      1.70   0.01     88.12  0.97  ...
 AT20GJ012457-511316   369.5       7.4      7.00    0.5      1.90   0.13    -11.21     298.0       0.7      9.60    0.7      3.20   0.01    -15.13     220.0       0.7      2.40    0.7      1.11   0.01    -31.11  0.99  ...
 AT20GJ013305-520003  1250.0      25.0     35.97    1.0      2.88   0.10     78.44    1715.0       0.8     50.00    0.8      2.92   0.01     88.95    1633.0       0.6     39.50    0.7      2.42   0.01    -77.21  1.01  ...
 AT20GJ013357-362935   893.0     141.0   <130.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   w..
 AT20GJ013432-384333   763.2      15.3      9.13    0.5      1.20   0.07     25.33     718.0       0.7      5.10    0.7      0.71   0.01     44.06     532.0       0.6     10.40    0.6      1.95   0.01    -88.59  0.96  ...
 AT20GJ021046-510101  2493.0      49.9     14.91    0.8      0.60   0.03     33.43    2718.0       0.9     16.50    0.9      0.61   0.01      8.37    2736.0       0.9     16.20    0.9      0.59   0.01      4.36  1.00  ...
 AT20GJ021416-614933   476.6       9.5      6.89    0.5      1.45   0.11    -78.91     506.0       0.7     17.10    0.7      3.38   0.01    -70.39     372.0       0.6      8.70    0.6      2.33   0.01    -47.19  0.97  ...
 AT20GJ021648-324740   462.7       9.3     14.19    0.6      3.07   0.13    -87.03     529.0       0.7      8.10    0.7      1.53   0.01    -82.57     425.0       0.6      7.30    0.6      1.71   0.01     36.15  0.97  ...
 AT20GJ022256-344127   951.8      19.1     23.48    1.0      2.47   0.11    -50.19    1250.0       0.8     26.10    0.9      2.09   0.01    -22.73    1226.0       0.6     34.60    0.8      2.82   0.01    -27.88  ...   ...
 AT20GJ022330-534740   247.1       5.0      7.26    0.5      2.94   0.20    -16.66     304.0       0.8      7.00    0.8      2.31   0.01    -28.81     272.0       0.6      2.30    0.6      0.86   0.01    -11.38  1.02  ...
 AT20GJ023111-474611   563.6      11.3      5.62    0.5      1.00   0.09     12.11     540.0       0.7     10.00    0.7      1.67   0.13     36.51     420.0       0.6     <1.80    ...      ...    ...       ...   ...   ...
 AT20GJ023653-613615   387.6       7.8      7.96    0.5      2.05   0.13     25.38     400.0       0.7      6.40    0.7      1.60   0.01     47.12     327.0       0.7     11.80    0.7      3.61   0.01     -9.49  0.97  ...
 AT20GJ024554-445939   439.3       8.8      6.66    0.4      1.51   0.10     54.27     596.0       0.7      7.80    0.7      1.31   0.01     10.82     738.0       0.6     17.20    0.6      2.34   0.01      3.32  0.80  ...
 AT20GJ025329-544151  1994.0      39.9     54.66    1.4      2.74   0.09     60.56    1976.0       0.9     27.40    1.0      1.38   0.01     63.87    1462.0       0.6     21.70    0.6      1.48   0.01     80.24  1.00  ...
 AT20GJ030350-621125  1715.0      34.3     85.93    2.2      5.01   0.16     76.12    2146.0       0.8     80.10    0.9      3.73   0.01     82.96    2367.0       0.8    102.80    0.8      4.34   0.01    -88.53  0.98  ...
 AT20GJ030956-605839   969.6      19.4      8.91    0.6      0.92   0.06    -67.68    1180.0       0.8     <2.40    ...      ...    ...       ...     1227.0       0.6      7.50    0.6      0.61   0.01     63.19  0.97  ...
 AT20GJ031155-765151  1238.0       1.2     20.20    1.2      1.63   0.01     70.82    1292.0       0.7      9.20    0.7      0.71   0.01    -75.95     924.0       0.7     14.40    0.7      1.56   0.01    -10.90  0.97  s..
             FornaxA  9321.0     134.0   1074.00   31.0     11.52   0.15      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   wb.
 AT20GJ033413-400825   553.4      11.1      3.80    0.4      0.69   0.08     81.05     620.0       0.8     10.00    0.8      1.26   0.13     73.61     570.0       0.7     <2.10    ...      ...    ...       ...   ...   ...
 AT20GJ033654-361606   832.7      16.7     22.06    0.8      2.65   0.11      5.42     811.0       0.7     10.90    0.7      1.34   0.01      7.52     680.0       0.7      5.70    0.7      0.84   0.01     60.21  0.92  ...
 AT20GJ040353-360500   881.1      17.6     10.54    0.7      1.20   0.08     77.75    1172.0       0.8     11.90    0.8      1.01   0.01    -77.14    1322.0       0.7     17.20    0.7      1.30   0.01     64.26  ...   ...
 AT20GJ040658-382627  1627.0      32.6     99.74    4.2      6.13   0.29     23.66    1969.0       0.9     96.30    1.7      4.89   0.01     24.63    1887.0       0.7     71.50    1.0      3.79   0.01     14.13  0.94  c..
 AT20GJ040733-330345   727.1      14.6     10.44    0.5      1.44   0.08    -82.03     782.0       0.7      6.00    0.7      0.77   0.01     69.36     624.0       0.7     <2.10    ...      ...    ...       ...   0.97  ...
 AT20GJ040848-750720   916.0     140.0   <155.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.67  sw.
 AT20GJ042442-375620  1027.0      20.5     23.78    1.5      2.32   0.15     89.48    1070.0       0.8     21.10    0.9      1.97   0.01    -23.65    1019.0       0.6     30.10    0.8      2.95   0.01    -34.50  0.98  ...
 AT20GJ042840-375619   776.2      15.5     11.13    0.6      1.43   0.09     61.77     904.0       0.8     14.40    0.8      1.59   0.01    -83.71     749.0       0.7     23.30    0.8      3.11   0.01    -53.25  0.97  ...
 AT20GJ043900-452222   456.6       9.2     17.44    0.6      3.82   0.16      9.06     615.0       0.7     20.40    0.8      3.32   0.01     21.53     623.0       0.6     19.10    0.6      3.07   0.01     18.63  0.97  ...
 AT20GJ044017-433308  1349.0      27.0     39.45    1.6      2.92   0.13     18.51    2359.0       0.9     63.20    1.0      2.68   0.01     10.00    3138.0       0.7     41.70    0.8      1.33   0.01    -76.83  0.96  ...
 AT20GJ045550-461558  5333.0     106.7    348.75   35.2      6.54   0.67     62.69    5779.0       1.6    235.00    4.4      4.07   0.01     59.39    4079.0       0.7    103.90    1.1      2.55   0.01     11.76  ...   c..
 AT20GJ050644-610941  1817.0      36.4     26.49    1.7      1.46   0.10      2.04    1522.0       1.2     48.70    1.3      3.20   0.01     11.05    1279.0       0.9     54.30    1.4      4.24   0.01     34.16  0.91  ...
 AT20GJ050754-610442   367.7       7.4      5.16    0.5      1.40   0.14    -21.72     486.0       1.0     13.20    1.0      2.71   0.01    -11.50     523.0       0.7     14.50    0.7      2.76   0.01      2.87  0.92  ...
 AT20GJ051644-620706   645.7      12.9     29.51    1.0      4.57   0.18    -27.92     701.0       0.8     29.20    0.9      4.16   0.01    -23.73     646.0       0.8     22.50    0.8      3.48   0.01    -17.79  0.98  c..
 AT20GJ051949-454643  6320.0     110.0    500.00   60.0      7.90   0.02      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   b..
 AT20GJ052234-610757   497.6      10.0     10.31    1.0      2.07   0.21     40.36     692.0       0.7     12.10    0.7      1.74   0.01     51.99     712.0       0.7     18.80    0.7      2.64   0.01     80.94  0.97  ...
 AT20GJ052257-362730  4507.0     140.0   <165.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   w..
 AT20GJ053435-610606   410.7       8.2     20.58    0.9      5.01   0.24     29.75     554.0       0.9     20.60    1.0      3.72   0.01     36.88     468.0       0.7     14.60    0.8      3.11   0.01     52.20  0.96  ...
 AT20GJ053628-340110   432.7       8.7     16.94    0.9      3.91   0.23    -70.03     531.0       0.8     22.10    0.8      4.16   0.01    -87.43     659.0       0.8     11.40    0.8      1.73   0.01     89.93  0.97  ...
 AT20GJ053850-440508  3571.0      71.4     25.26    2.7      0.71   0.08    -47.69       ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   ...
 AT20GJ054045-541821   749.9      15.0     10.15    0.6      1.35   0.09     29.59     856.0       1.1      5.50    1.1      0.65   0.01    -48.82     701.0       0.7     16.80    0.7      2.39   0.01     69.51  0.99  ...
 AT20GJ055009-573224   976.7      19.5     51.46    2.5      5.27   0.28     -9.22    1107.0       0.9     59.00    1.0      5.33   0.01    -12.66     895.0       0.9     29.40    0.9      3.29   0.01      4.92  0.99  c..
 AT20GJ055911-452940   330.4       6.6      3.01    0.4      0.91   0.14     71.88     379.0       1.1     10.50    1.1      2.78   0.01    -78.63     387.0       0.9      7.60    0.9      1.96   0.01     83.39  0.99  ...
 AT20GJ060031-393701   416.0       8.3     17.50    0.9      4.21   0.24    -55.54     440.0       1.1     20.00    1.1      5.09   0.25    -62.45     420.0       1.0     30.00    1.0      7.17   0.24    -53.81  ...   ...
 AT20GJ060425-422530   526.7      10.5      1.71    0.4      0.33   0.07    -64.66     570.0       0.9     10.00    0.9      1.51   0.16     75.96     380.0       0.7     10.00    0.7      1.69   0.18    -25.24  ...   ...
 AT20GJ062307-643620   513.1      10.3     17.10    1.0      3.33   0.20    -36.24     624.0       0.9     19.10    1.0      3.07   0.01    -48.85     676.0       0.7     11.80    0.7      1.74   0.01    -37.18  0.97  c..
 AT20GJ062706-352916   783.0      15.7      7.02    1.1      0.90   0.15     45.50    1012.0       0.8     10.70    0.8      1.06   0.01     67.68    1172.0       0.6      9.70    0.6      0.83   0.01     86.62  0.69  ...
 AT20GJ063546-751616  3311.0      66.3    205.76   30.8      6.21   0.94     -3.22    4358.0       1.6    175.30    1.7      4.02   0.01     -4.26    4804.0       1.1    105.00    1.4      2.19   0.01     12.69  0.99  c..
 AT20GJ064814-304419   775.3      15.5     15.26    1.4      1.97   0.18     43.72     983.0       1.0      8.70    1.0      0.89   0.01     39.05    3776.0       0.9     14.40    0.4      0.38   0.01     59.54  0.95  ...
 AT20GJ070134-463436   369.5       7.4     <1.08    ...      ...    ...       ...      450.0       0.8     10.00    0.8      2.32   0.18    -34.44     440.0       0.6     10.00    0.6      2.28   0.14    -42.02  ...   ...
 AT20GJ071509-682957   241.0       4.8      9.47    0.5      3.93   0.23    -33.81     264.0       0.8      5.40    0.8      2.06   0.01     13.70     261.0       0.6      7.50    0.6      2.87   0.01     13.88  0.98  ...
 AT20GJ074145-470926   320.2       6.4     10.70    0.6      3.34   0.20    -36.04     381.0       0.6     10.30    0.6      2.71   0.01    -25.47     448.0       0.5     14.40    0.5      3.21   0.01     -8.58  0.99  ...
 AT20GJ074320-561933   566.2      11.3     10.07    0.7      1.78   0.13     -8.30     740.0       0.7      9.10    0.7      1.23   0.01    -40.50     588.0       0.6     <1.80    ...      ...    ...       ...   1.01  ...
 AT20GJ074331-672625  1257.0     127.0   <130.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.96  w..
 AT20GJ074719-331046  1105.0      22.1     39.22    1.9      3.55   0.19     13.76     840.0       0.7     20.00    0.7      2.43   0.08     36.01     670.0       0.5     20.00    0.5      2.83   0.07    -84.58  ...   c..
 AT20GJ081108-492943   544.9      10.9     18.92    1.0      3.47   0.19    -61.42     678.0       0.9     31.70    1.0      4.67   0.01    -65.87     667.0       0.8     10.40    0.8      1.56   0.01    -60.52  0.94  c..
 AT20GJ082526-501039   564.5      11.4      6.15    0.6      1.09   0.10    -30.47    1704.0       1.0     24.80    1.0      1.46   0.01      2.75    3423.0       0.8     51.50    0.8      1.50   0.01     86.32  1.01  ...
 AT20GJ083529-595311   340.7       6.8     <1.11    ...      ...    ...       ...      280.0       1.0     <3.00    ...      ...    ...       ...      140.0       0.8     <2.40    ...      ...    ...       ...   0.98  ...
 AT20GJ083700-340912   510.8      10.2      5.42    0.7      1.06   0.14    -74.27     580.0       1.0      4.70    1.0      0.81   0.01     83.63     527.0       0.7      3.90    0.7      0.74   0.01     85.13  0.97  ...
 AT20GJ084502-545808   665.0      13.3     51.07    1.8      7.68   0.32     24.35     878.0       0.9     74.10    1.4      8.45   0.01     24.17     892.0       0.8     64.50    1.5      7.23   0.01     36.60  0.98  ...
 AT20GJ084945-354101   476.1       9.5     30.48    1.6      6.40   0.35    -80.59     723.0       0.9     40.00    1.0      5.52   0.01    -61.36     422.0       0.7     15.30    0.8      3.63   0.01    -40.85  0.97  ...
 AT20GJ090453-573504   804.7      16.1     53.01    2.7      6.59   0.36     52.54    1017.0       0.9     66.40    1.1      6.52   0.01     75.88    1450.0       1.1     75.90    1.4      5.24   0.01    -73.15  0.69  ...
 AT20GJ092246-395935  1204.0      24.1     70.88    4.2      5.89   0.37     86.80    1790.0       1.1    120.00    1.1      6.80   0.06     89.47    1980.0       1.1    150.00    1.1      7.64   0.06     89.09  ...   ...
 AT20GJ094047-610726   352.0       7.1     22.77    0.9      6.47   0.29     76.99     495.0       0.9     25.50    0.9      5.15   0.01     72.24     536.0       0.8     21.50    0.9      4.00   0.01     58.35  0.95  ...
 AT20GJ095802-575742   548.0      11.0     <1.92    ...      ...    ...       ...      256.0       0.9     <2.70    ...      ...    ...       ...      443.0       0.7     <2.10    ...      ...    ...       ...   0.05  ...
 AT20GJ100159-443800   620.8      12.4      5.98    0.7      0.96   0.12     59.24     807.0       0.8      2.50    0.8      0.31   0.01     65.97     664.0       0.6      8.00    0.6      1.21   0.01     81.16  1.00  ...
 AT20GJ100614-501813   904.0      18.1     12.16    1.0      1.34   0.11     89.41     747.0       0.7     22.10    0.8      2.95   0.01    -49.06     682.0       0.5     18.60    0.6      2.72   0.01    -35.18  1.00  ...
 AT20GJ100731-333306   326.2       6.5      4.80    0.6      1.47   0.19    -89.64     380.0       1.1     10.00    1.1      1.48   0.29     79.66     380.0       0.7     <2.10    ...      ...    ...       ...   ...   ...
 AT20GJ101809-314413   481.5       9.6      7.86    0.7      1.63   0.15     12.01     572.0       0.9      4.80    0.9      0.84   0.01     18.38     484.0       0.8      3.30    0.8      0.68   0.01     10.81  0.94  ...
 AT20GJ102343-664647   519.9      10.4     19.96    0.9      3.84   0.18    -63.02     726.0       0.8      5.40    0.8      0.75   0.01     41.26     798.0       0.6     <1.80    ...      ...    ...       ...   0.96  c..
 AT20GJ103653-374415   810.4      16.2     19.98    1.5      2.47   0.20      1.27     825.0       0.9      8.70    0.9      1.06   0.01     -0.43     539.0       0.7      5.20    0.7      0.96   0.01     -1.51  0.97  ...
 AT20GJ103840-531143  1106.0      22.1     17.91    1.0      1.62   0.10    -58.92    1329.0       0.8     29.20    1.0      2.20   0.01    -49.73    1158.0       0.6     21.80    0.6      1.88   0.01     12.78  1.01  ...
 AT20GJ104144-473959  1414.0      28.3     33.90    2.2      2.40   0.16     28.22    1666.0       0.9     52.10    1.3      3.13   0.01     33.11    1573.0       0.7     45.60    0.8      2.90   0.01      9.47  0.99  ...
 AT20GJ104742-621714  2489.0      49.8     59.20    4.9      2.38   0.20     49.66    2777.0       0.7     29.90    0.9      1.08   0.01    -52.79    1850.0       0.7     59.70    1.4      3.23   0.01    -38.75  1.00  ...
 AT20GJ105109-534446   696.7      13.9     26.93    1.4      3.87   0.22    -38.88    1049.0       0.7     53.80    1.2      5.13   0.01    -31.60    1138.0       0.7     56.80    1.3      5.00   0.01    -34.00  0.99  ...
 AT20GJ110154-632522  1013.0      20.3     21.31    1.1      2.10   0.12     82.80     998.0       1.1     32.20    1.1      3.23   0.01    -77.54     924.0       0.8     22.00    0.8      2.38   0.01     13.91  1.01  ...
 AT20GJ110204-440422   687.2      13.8      3.80    0.6      0.55   0.09     29.82     730.0       1.0     10.00    1.0      1.49   0.14    -80.30     640.0       0.8     10.00    0.8      1.06   0.13     72.56  ...   ...
 AT20GJ110352-535700   555.8      11.1     34.95    1.5      6.29   0.29    -20.14     844.0       1.1     15.00    1.1      1.78   0.01     -9.80     652.0       0.9      5.60    0.9      0.85   0.01      2.55  0.94  c..
 AT20GJ110708-444907  1387.0      27.8     25.19    1.4      1.82   0.11    -27.86    2530.0       1.2     70.00    1.2      2.84   0.05    -42.01    2730.0       1.1     80.00    1.1      3.00   0.04    -53.22  ...   ...
 AT20GJ110712-682051   834.7      16.7      2.92    0.7      0.35   0.08      0.77    1108.0       1.0      4.90    1.0      0.45   0.01     -6.03    1267.0       0.9     <2.69    ...      ...    ...       ...   0.99  ...
 AT20GJ111207-570339   643.4      12.9     52.09    2.3      8.10   0.40    -85.72    1057.0       1.1     78.10    1.5      7.39   0.01    -19.94    1072.0       0.9     10.00    0.9      0.93   0.01     51.18  1.01  c..
 AT20GJ111827-463415   857.6      17.2     31.44    1.5      3.67   0.19      0.97    1025.0       1.0     59.70    0.9      5.82   0.01     -4.42    1039.0       0.7     73.80    0.8      7.10   0.01     -7.00  0.87  c..
 AT20GJ113143-581853  1092.0      21.9      4.97    0.6      0.45   0.06     58.20    1766.0       2.1     <6.30    ...      ...    ...       ...     1211.0       1.0     <3.00    ...      ...    ...       ...   1.00  ...
 AT20GJ113601-682705   590.4      11.8     17.68    0.9      2.99   0.17     64.94     914.0       0.8     22.80    0.9      2.50   0.01     48.35     897.0       0.7     22.80    0.8      2.54   0.01     19.62  0.98  ...
 AT20GJ114553-695404   718.4      14.4      5.64    0.7      0.79   0.10    -55.76     618.0       1.0      5.20    1.0      0.83   0.01    -60.78     468.0       0.9      2.80    0.9      0.60   0.01     78.71  0.99  ...
 AT20GJ114701-381210  2664.0      53.4     89.00    9.9      3.34   0.38    -11.32    3612.0       1.7    149.00    1.7      4.13   0.01     -4.41    2537.0       0.9     34.10    1.1      1.35   0.01     31.84  0.99  ...
 AT20GJ114733-675341  1434.0      28.7     41.24    2.1      2.88   0.16    -14.69   44215.0       1.0    679.80    3.5      1.54   0.01     -7.39    1597.0       0.9     33.80    0.9      2.12   0.01      0.54  0.99  ...
 AT20GJ115253-834410   521.0      24.0     33.80    2.0      6.50   0.05      ...      464.0       1.1     32.50    1.1      6.99   0.02      ...      354.0       0.9     20.20    0.9      5.70   0.01      ...   1.00  sfc
 AT20GJ115421-350529   914.8      18.4     25.04    1.4      2.74   0.16     15.13    2380.0       1.4     34.30    1.5      1.44   0.01     18.91    3245.0       1.0      9.00    1.0      0.28   0.01     37.77  0.93  ...
 AT20GJ121806-460030   687.6      13.8     58.48    1.9      8.50   0.32    -40.99    1758.0       1.1     96.20    2.2      5.47   0.01    -45.23    2428.0       0.9     53.70    0.9      2.21   0.01    -87.83  0.89  c..
 AT20GJ122454-831310   685.0      29.0     15.60    2.0      2.30   0.04      ...      511.0       1.2     11.80    1.2      2.30   0.01      ...      636.0       1.0     17.20    1.0      2.70   0.01      ...   0.98  sf.
 AT20GJ122726-443639   664.6      13.3      9.10    0.6      1.37   0.10     33.33     580.0       1.0     10.00    1.0      1.23   0.17    -71.57     370.0       0.8     10.00    0.8      3.00   0.22     45.56  ...   ...
 AT20GJ124828-455947  1179.0      23.6     15.40    0.7      1.31   0.07     22.49    1441.0       1.3     15.70    1.3      1.09   0.01     62.95    1606.0       0.8     24.40    0.8      1.52   0.01    -83.96  0.98  ...
 AT20GJ125243-673738   650.7      13.0     17.71    0.9      2.72   0.14    -64.01     734.0       1.2     18.10    1.2      2.46   0.01     64.72     569.0       1.0     12.30    1.0      2.17   0.01    -69.93  1.02  ...
 AT20GJ125459-713818   796.6      15.9      9.16    0.9      1.15   0.11     86.26    1177.0       0.9     16.20    0.9      1.38   0.01    -68.56    1137.0       0.9     35.40    1.1      3.11   0.01    -58.07  0.96  ...
 AT20GJ125759-315515  1116.0      22.3     65.03    1.5      5.83   0.18     80.48    1897.0       2.2     71.50    2.2      3.77   0.01    -80.97    1826.0       1.0     57.10    1.1      3.13   0.01    -77.13  0.98  ...
 AT20GJ130817-670704   413.7       8.3     15.37    0.7      3.72   0.18     39.65     506.0       0.8     16.50    0.8      3.27   0.01     73.58     523.0       0.7     16.30    0.8      3.11   0.01    -34.69  0.99  ...
 AT20GJ131608-333858  1336.0      26.8     23.42    0.8      1.75   0.07     16.39    1243.0       0.8     35.80    0.8      2.88   0.01      0.62     866.0       0.6     29.80    0.7      3.44   0.01    -14.17  0.99  ...
 AT20GJ132253-653220   422.9       8.5     19.03    0.9      4.50   0.24     52.60     628.0       0.8     19.70    0.9      3.14   0.01     45.86     536.0       0.7     13.10    0.7      2.44   0.01     27.71  1.02  ...
 AT20GJ132527-430104 51006.0     259.0   3322.00   70.0      6.50   0.16      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   1.00  wb.
 AT20GJ132649-525623   782.4      15.7     13.80    0.9      1.76   0.12    -45.16    1063.0       0.9      3.80    0.9      0.36   0.01     51.39     867.0       0.5      9.10    0.5      1.05   0.01    -35.12  1.00  ...
 AT20GJ133752-650925   585.5      11.7     31.62    0.9      5.40   0.19     34.21     613.0       0.7     22.60    0.8      3.68   0.01     35.27     596.0       0.7     13.10    0.7      2.19   0.01    -10.74  0.99  ...
 AT20GJ133639-335756  1655.0     151.0   <329.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.94  w..
 AT20GJ134649-602430  8890.0     430.0     80.00   10.0      0.90   0.05      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   1.00  b..
 AT20GJ142455-680758  1847.0      37.0     42.96    1.5      2.33   0.10    -68.35    2313.0       1.0     54.70    1.4      2.36   0.01    -58.88    2185.0       0.8     39.70    0.9      1.82   0.01    -13.49  1.00  ...
 AT20GJ142432-491349  2635.0      52.8    182.83    5.3      6.94   0.24     86.09    4620.0       1.4    190.00    1.4      4.21   0.03     89.54    5700.0       1.0    150.00    1.0      2.59   0.02    -84.70  0.76  c..
 AT20GJ142741-330531   643.1      12.9      6.43    0.4      1.00   0.07     82.90     532.0       0.8      3.30    0.8      0.62   0.01    -67.92     355.0       1.1      5.20    1.1      1.46   0.01    -72.42  1.03  ...
 AT20GJ142756-420618  2495.0      49.9     98.81    3.2      3.96   0.15    -48.91    3352.0       1.2     96.20    2.3      2.87   0.01    -44.95    3274.0       1.3     70.60    1.9      2.16   0.01    -41.52  0.98  c..
 AT20GJ145427-374733  1745.0      34.9     42.97    1.4      2.46   0.09    -48.66    2077.0       1.1     62.20    1.6      3.00   0.01    -37.03    1770.0       3.1     22.10    3.1      1.25   0.01    -35.15  0.99  ...
 AT20GJ150838-495301   661.2      13.2      7.13    0.7      1.08   0.11      8.38     680.0       1.5      6.40    1.5      0.94   0.01     80.81     309.0       1.0      7.90    1.0      2.54   0.01     75.76  0.98  ...
 AT20GJ151440-474828   968.3      19.4     21.04    1.0      2.17   0.11    -87.04    1159.0       0.9     23.80    0.9      2.05   0.01    -78.82     945.0       0.9      9.10    0.9      0.96   0.01    -87.72  1.01  ...
 AT20GJ155059-825807   595.0      25.0    <75.00    ...      ...    ...       ...      790.0       1.2     20.80    1.2      2.64   0.01     83.77     702.0       0.8     17.20    0.8      2.44   0.01     81.13  1.00  sf.
 AT20GJ155658-791404   828.0       1.2     <3.60    ...      ...    ...       ...     2470.0       1.2      5.50    1.2      0.22   0.01     -9.28    3480.0       0.8     <2.40    ...      ...    ...       ...   0.94  s..
 AT20GJ160012-581100   475.9       9.5      8.75    0.6      1.84   0.13     54.27     813.0       1.6     20.90    1.7      2.57   0.01     52.33     690.0       0.9     23.00    1.0      3.34   0.01     37.24  0.85  ...
 AT20GJ160350-490405   620.7      12.4     <1.81    ...      ...    ...       ...     1140.0       1.0     <3.00    ...      ...    ...       ...     1210.0       0.8     <2.40    ...      ...    ...       ...   ...   ...
 AT20GJ160431-444131  1574.0      31.5     39.00    2.3      2.48   0.16     73.38    1513.0       1.1     35.00    1.2      2.32   0.01     73.06    1436.0       0.9     13.50    0.9      0.94   0.01     81.07  0.95  ...
 AT20GJ161505-605427  2110.0      40.0    128.00    8.0      6.00   0.02      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.54  b..
 AT20GJ161717-584806  2369.0      47.4     26.59    1.9      1.12   0.08     65.65    4650.0       1.6     16.60    1.6      0.36   0.01    -62.27    4418.0       1.1     74.60    1.8      1.69   0.01    -51.50  1.01  ...
 AT20GJ161749-771718  2114.0       1.5     28.60    1.5      1.35   0.01     47.10    4267.0       1.5     81.90    2.1      1.92   0.01     59.18    4248.0       1.4    105.70    1.5      2.49   0.01     81.41  0.97  s..
 AT20GJ162418-680911   813.1      16.3     11.43    0.9      1.41   0.12    -15.77    1718.0       1.4      6.70    1.4      0.39   0.01     24.67    1766.0       0.8      4.90    0.8      0.28   0.01     62.81  0.98  ...
 AT20GJ163655-410200   811.7      16.3      1.81    0.6      ...    ...       ...     1265.0       1.1     <3.30    ...      ...    ...       ...     1332.0       0.7     <2.10    ...      ...    ...       ...   0.93  ...
 AT20GJ164737-643759   513.7      10.3     54.78    1.8     10.66   0.41     34.23     795.0       1.2     74.60    1.9      9.38   0.01     39.94     656.0       1.0     52.70    1.4      8.02   0.01     57.40  0.93  ...
 AT20GJ164842-330147   482.7       9.7     47.25    2.1      9.79   0.48     45.09     731.0       1.2     62.60    1.7      8.56   0.01     42.08     749.0       1.0     50.10    1.3      6.68   0.01     27.41  0.99  ...
 AT20GJ165016-504446  2525.0      50.5    123.20   16.5      4.88   0.66     54.02    3514.0       2.5     61.80    2.6      1.76   0.01     15.18    2507.0       1.6     33.60    1.7      1.34   0.01    -34.35  1.00  ...
 AT20GJ170144-562155  1123.0      22.5     68.09    2.3      6.06   0.24    -13.60    1923.0       1.2     73.30    1.2      3.81   0.01     -5.09    2116.0       0.8     62.10    1.1      2.93   0.01     18.37  1.01  c..
 AT20GJ170336-621238   896.9      18.0     26.10    1.1      2.91   0.14    -25.83     919.0       1.0     26.60    1.0      2.89   0.01    -13.84     897.0       0.8     22.30    0.8      2.48   0.01     -5.07  0.97  ...
 AT20GJ170918-352520   568.9      11.4     50.29    2.4      8.84   0.46    -38.86     944.0       0.8     47.40    1.1      5.02   0.01    -56.98    1132.0       0.7     62.50    0.7      5.52   0.01    -86.57  0.53  c..
 AT20GJ171350-322608   567.9      11.4     24.72    1.3      4.35   0.25     57.05    1454.0       0.8     54.00    1.3      3.71   0.01     51.68    1659.0       0.8     65.10    1.3      3.92   0.01     26.69  0.90  ...
 AT20GJ171310-341827   908.2      18.2     44.08    3.5      4.85   0.40     83.42    1300.0       1.0     59.40    1.4      4.57   0.01     59.96    1077.0       0.7     47.80    1.2      4.44   0.01     37.39  1.01  c..
 AT20GJ171736-334206   672.9      13.5     10.95    1.1      1.63   0.16    -26.76     729.0       1.0     28.60    1.1      3.92   0.01    -49.90     500.0       0.6     25.70    0.6      5.14   0.01     84.35  0.98  ...
 AT20GJ172341-650036  2751.0      55.1      6.37    0.8      0.23   0.03     -9.55    4820.0       1.5     10.00    1.5      0.14   0.03     -0.06    5620.0       0.8     <2.40    ...      ...    ...       ...   0.98  ...
 AT20GJ173315-372232  1001.0      20.0     34.52    1.3      3.45   0.15     17.21    1001.0       1.1     17.40    1.1      1.74   0.01     82.67     751.0       0.7     25.40    0.8      3.39   0.01     32.13  1.02  c..
 AT20GJ174425-514445  1250.0      25.2     <2.73    ...      ...    ...       ...     3858.0       1.4     <3.33    ...      ...    ...       ...     4299.0       0.7     <2.10    ...      ...    ...       ...   1.01  ...
 AT20GJ180242-394007   870.3      17.4      8.28    0.6      0.95   0.08     27.71    1120.0       1.1     10.00    1.1      1.26   0.10     43.97    1160.0       0.9     20.00    0.9      1.66   0.08    -88.06  0.97  ...
 AT20GJ180323-650736   859.8      17.2     17.09    0.7      1.99   0.09    -60.85    1130.0       0.9     20.00    0.9      2.19   0.08    -54.22    1240.0       0.7     40.00    0.7      3.11   0.06    -67.51  0.98  ...
 AT20GJ180754-641350   326.8       6.6      4.42    0.6      1.35   0.18    -26.94     422.0       0.8      3.30    0.8      0.77   0.01      1.83     424.0       0.7      5.20    0.7      1.22   0.01     12.85  0.96  ...
 AT20GJ180957-455241  1034.0      20.7      8.90    0.7      0.86   0.07     24.57    1040.0       0.9     10.00    0.9      1.33   0.09     34.21     900.0       0.6     10.00    0.6      1.41   0.07     14.86  ...   ...
 AT20GJ181945-552122   816.1      16.3     21.99    0.9      2.69   0.13    -51.42    1413.0       1.0     63.50    1.4      4.49   0.01    -64.04    1607.0       1.0     71.10    1.7      4.43   0.01    -52.25  1.01  ...
 AT20GJ181934-634548  2155.0      43.1     <2.49    ...      ...    ...       ...     3922.0       1.3      6.60    1.3      0.17   0.01    -16.06    5502.0       1.2     13.10    1.2      0.24   0.01     81.60  0.80  ...
 AT20GJ182607-365102   558.6      11.2     20.10    0.7      3.60   0.14     63.03     624.0       0.9     21.40    0.9      3.43   0.01     89.24     511.0       0.7     20.80    0.7      4.07   0.01     85.06  1.01  c..
 AT20GJ182912-581355   688.7      13.8     11.05    0.6      1.60   0.09     58.48     767.0       1.0      7.00    1.0      0.91   0.01     44.28     792.0       0.7     10.30    0.7      1.30   0.01     67.61  1.00  ...
 AT20GJ183427-585636  1099.0      22.0     90.31    2.5      8.22   0.28    -53.16    2321.0       1.2    151.30    3.1      6.52   0.01    -45.10    1122.0       0.8     49.00    1.1      4.37   0.01    -27.64  1.02  ...
 AT20GJ183728-710843  1533.0      30.7     14.47    0.8      0.94   0.06    -46.54    2109.0       1.0     37.20    1.2      1.76   0.01    -62.68    2152.0       0.9     57.30    1.4      2.66   0.01    -53.21  1.00  ...
 AT20GJ190300-674936   333.6       6.7     12.31    0.7      3.69   0.21      8.98     398.0       0.7      3.10    0.7      0.77   0.01    -50.86     316.0       0.9     <2.69    ...      ...    ...       ...   0.98  ...
 AT20GJ191240-801003  1068.0       1.7      6.30    1.7      0.59   0.01     17.20       ...       ...      ...     ...      ...    ...       ...     1149.0       0.7     51.90    0.7      4.51   0.01     -0.20  1.00  s..
 AT20GJ193006-605608   586.9      11.8     14.12    0.6      2.41   0.11     48.69       ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.98  ...
 AT20GJ193716-395801  2671.0      53.4     33.34    2.0      1.25   0.08     57.31    2408.0       1.0     44.80    1.1      1.86   0.01    -70.54    1644.0       0.8     14.60    0.8      0.89   0.01     72.82  0.97  ...
 AT20GJ193924-634245  1056.0      21.2     <1.98    ...      ...    ...       ...     2875.0       1.0     <3.00    ...      ...    ...       ...     5864.0       1.2     <3.60    ...      ...    ...       ...   0.97  ...
 AT20GJ194025-690757   596.7      12.0     18.66    0.9      3.13   0.17     38.63     817.0       0.9      5.90    0.9      0.72   0.01     81.38     880.0       1.0     13.40    1.0      1.52   0.01     63.83  0.98  c..
 AT20GJ194524-552049   825.4      16.5     <1.44    ...      ...    ...       ...     1066.0       0.9     <2.70    ...      ...    ...       ...     1156.0       0.9     <2.70    ...      ...    ...       ...   1.00  ...
 AT20GJ195659-322545   793.7      15.9      8.57    0.6      1.08   0.08     20.58     960.0       1.1     22.20    1.1      2.31   0.01     18.50     914.0       1.0     16.60    1.0      1.82   0.01     -9.65  0.99  ...
 AT20GJ195759-384506  3663.0      73.3     44.91    2.1      1.23   0.06    -25.48    4262.0       1.9     46.30    2.0      1.09   0.01     24.14    4070.0       1.3     54.30    1.3      1.33   0.01      3.73  1.00  ...
 AT20GJ200555-372339   507.8      10.2      6.15    0.5      1.21   0.10    -23.39     705.0       0.6      6.90    0.6      0.98   0.01    -18.76     626.0       0.6      5.10    0.6      0.82   0.01     15.38  1.00  ...
 AT20GJ200925-484953   715.0      14.3     27.47    1.3      3.84   0.19    -32.11     990.0       0.8     40.00    0.8      4.45   0.08    -35.19    1040.0       0.6     50.00    0.6      4.89   0.06    -34.61  ...   ...
 AT20GJ205616-471447  3099.0      62.0     52.33    1.7      1.69   0.06    -10.40    3810.0       1.5     60.00    1.5      1.54   0.04     21.96    3200.0       0.8     20.00    0.8      0.60   0.02     31.02  0.99  ...
 AT20GJ205741-373402   328.1       6.6      3.29    0.4      1.00   0.13     80.45     433.0       0.7      5.50    0.7      1.26   0.01    -42.83     418.0       0.7      4.10    0.7      0.98   0.01     19.33  1.00  ...
 AT20GJ210544-782535   936.0       1.9     10.30    1.9      1.10   0.01    -40.08     927.0       0.9     14.50    0.9      1.56   0.01     28.90     766.0       0.9      6.40    0.9      0.84   0.01     26.07  0.95  s..
 AT20GJ210933-411020  1905.0      38.1    190.63    5.1     10.01   0.33    -66.18    2730.0       1.1    210.00    1.1      7.59   0.04    -59.11    2640.0       0.9    140.00    0.9      5.29   0.03    -27.88  ...   c..
 AT20GJ212113-370308   709.4      14.2     11.00    1.7      1.55   0.24    -12.14     865.0       0.8     <2.40    ...      ...    ...       ...      672.0       0.8     <2.39    ...      ...    ...       ...   0.98  ...
 AT20GJ212630-460548   469.2       9.4      9.95    0.6      2.12   0.13      7.11     607.0       1.0     16.70    1.0      2.76   0.01     -3.37     626.0       0.8     19.80    0.8      3.17   0.01      2.60  0.91  ...
 AT20GJ211630-805355   497.0       2.0      8.20    2.0      1.65   0.01    -73.52     589.0       0.8      7.40    0.8      1.25   0.01    -76.65     546.0       0.8      3.10    0.8      0.56   0.01     -9.85  0.99  ...
 AT20GJ214629-775554  1264.0       2.0     38.20    2.0      3.02   0.01    -51.70    1064.0       0.9      3.20    0.9      0.30   0.01    -61.15     625.0       0.9      3.40    0.9      0.55   0.01    -36.09  0.99  sc.
 AT20GJ215706-694123  3400.0     210.0    <90.00    ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   0.91  b..
 AT20GJ214712-753613   490.0       1.6     45.00    1.6      9.19   0.01    -87.13     847.0       0.9     65.70    0.9      7.75   0.01     89.86     971.0       0.8     66.90    0.8      6.89   0.01    -86.43  0.98  s..
 AT20GJ220054-552007   280.9       5.6      3.53    0.4      1.26   0.15    -17.00     256.0       1.0     <3.00    ...      ...    ...       ...      207.0       0.8      4.20    0.8      2.03   0.01    -18.72  0.97  ...
 AT20GJ220743-534633  1133.0      22.7     48.12    1.2      4.25   0.14     -2.89    1519.0       0.9     86.00    1.5      5.66   0.01    -23.14    1575.0       0.8     76.50    1.7      4.86   0.01    -42.12  0.95  c..
 AT20GJ223040-394252   476.8       9.5     <1.38    ...      ...    ...       ...      571.0       0.9     <2.70    ...      ...    ...       ...      461.0       0.8     <2.40    ...      ...    ...       ...   1.00  ...
 AT20GJ223513-483558  1744.0      34.9     37.22    1.1      2.13   0.08    -71.60    1601.0       1.0     22.80    1.1      1.43   0.01    -57.61    1156.0       0.9     29.70    1.1      2.57   0.01    -33.56  0.95  ...
 AT20GJ223911-570101   929.9      18.6     15.05    0.5      1.62   0.06     87.06    1030.0       0.9      9.20    0.9      0.89   0.01    -37.59     810.0       0.7     17.00    0.7      2.10   0.01    -12.95  1.00  ...
 AT20GJ224616-560746   749.7      15.0     60.49    1.1      8.07   0.22     73.47     754.0       0.9     39.00    0.9      5.18   0.01     78.83     586.0       0.8     12.90    0.8      2.19   0.01    -77.41  1.00  c..
 AT20GJ224703-365746   901.5      18.0      1.83    0.4      0.20   0.05     16.59    1130.0       0.8     12.60    0.8      1.11   0.01     12.59    1062.0       0.7     11.90    0.7      1.13   0.01     67.66  0.98  ...
 AT20GJ224838-323552  1362.0      27.2     13.37    0.7      0.98   0.05    -73.79    1406.0       0.9     30.60    0.9      2.18   0.01    -82.13    1041.0       0.7     13.10    0.7      1.26   0.01     87.68  1.01  ...
 AT20GJ225710-362744   549.3      11.0      <1.2    ...      ...    ...      ...       900.0       0.9     <2.70    ...      ...    ...       ...     1079.0       0.7     <2.10    ...      ...    ...       ...   1.01  ...
 AT20GJ231448-313838   742.2      14.9      5.08    0.4      0.68   0.06    -73.17     796.0       0.9      6.70    0.9      0.84   0.01     84.98     537.0       0.6     15.90    0.6      2.95   0.01     80.53  0.97  ...
 AT20GJ231544-501839   346.2       6.9     10.34    0.6      2.99   0.19     40.62     355.0       0.8     11.60    0.8      3.27   0.01     45.97     319.0       0.7      9.80    0.7      3.09   0.01     39.31  1.00  ...
 AT20GJ232917-473019  1153.0      23.1     45.79    1.2      3.97   0.13    -36.24    1557.0       0.7     54.40    1.2      3.49   0.01    -31.50    1776.0       0.6     79.20    1.4      4.46   0.01    -27.59  0.96  c..
 AT20GJ233445-525119   903.3      18.1      3.27    0.5      0.36   0.06     63.35    1009.0       0.8      6.30    0.8      0.62   0.01    -52.33     830.0       0.7      2.60    0.7      0.31   0.01     35.44  1.00  ...
 AT20GJ233612-523622   982.2      19.7     14.48    0.8      1.47   0.09     34.93    1483.0       0.7      2.90    0.7      0.19   0.01     89.34    1690.0       0.7     <2.10    ...      ...    ...       ...   1.01  ...
 AT20GJ235753-531112  1698.0      34.0     32.55    1.0      1.92   0.07    -15.99    1445.0       1.1     25.90    1.2      1.80   0.01    -23.08    1105.0       0.7     20.20    0.8      1.83   0.01    -24.46  1.01  ...
 AT20GJ235904-605503  1640.0      50.0     32.00    4.0      1.90   0.03      ...        ...       ...      ...     ...      ...    ...       ...        ...       ...      ...     ...      ...    ...       ...   ...   b..
 AT20GJ235935-313344   711.8      14.2     19.84    0.7      2.79   0.11     56.97    1031.0       0.8     17.70    0.9      1.72   0.01     44.67    1037.0       0.8     14.10    0.8      1.36   0.01    -57.64  0.97  ...


